Reconstruction Attacks on Aggressive Relaxations of Differential Privacy

Differential privacy is a widely accepted formal privacy definition that allows aggregate information about a dataset to be released while controlling privacy leakage for individuals whose records appear in the data. Due to the unavoidable tension between privacy and utility, there have been many works trying to relax the requirements of differential privacy to achieve greater utility. One class of relaxation, which is starting to gain support outside the privacy community is embodied by the definitions of individual differential privacy (IDP) and bootstrap differential privacy (BDP). The original version of differential privacy defines a set of neighboring database pairs and achieves its privacy guarantees by requiring that each pair of neighbors should be nearly indistinguishable to an attacker. The privacy definitions we study, however, aggressively reduce the set of neighboring pairs that are protected. Both IDP and BDP define a measure of "privacy loss" that satisfies formal privacy properties such as postprocessing invariance and composition, and achieve dramatically better utility than the traditional variants of differential privacy. However, there is a significant downside - we show that they allow a significant portion of the dataset to be reconstructed using algorithms that have arbitrarily low privacy loss under their privacy accounting rules. We demonstrate these attacks using the preferred mechanisms of these privacy definitions. In particular, we design a set of queries that, when protected by these mechanisms with high noise settings (i.e., with claims of very low privacy loss), yield more precise information about the dataset than if they were not protected at all.

==> 2DQueries.csv <==
column 1,column 2
1,0.0000000726
2,0.0000006202
3,0.0000013534
4,0.000002817
5,0.0000057044
6,0.0000185784
7,0.0000515608
8,0.000075106
9,0.0001991278
10,0.000452619
11,0.0008451358
12,0.0020169232
13,0.0032591718
14,0.0059469694
15,0.0119700564
16,0.0162938372
17,0.0248742552

==> columnsonly.csv <==
column 1,column 2
1,0.0000000726
2,0.000000268
3,0.000000329
4,0.0000003906
5,0.0000004522
6,0.0000006104
7,0.0000008562
8,0.0000009172
9,0.0000044238
10,0.0000072394
11,0.0000076866
12,0.0000092044
13,0.0000096504
14,0.0000145696
15,0.0002233104
16,0.000280765
17,0.0016026902

==> final-performance-results-slow-ones.csv <==
Benchmark,es2015 prod yes-opt no-gcc Chrome,es2015 prod yes-opt no-gcc Firefox,es2015 prod yes-opt no-gcc Node.js,es5.1 dev no-opt no-gcc Chrome,es5.1 dev no-opt no-gcc Firefox,es5.1 dev no-opt no-gcc Node.js,es5.1 dev yes-opt no-gcc Chrome,es5.1 dev yes-opt no-gcc Firefox,es5.1 dev yes-opt no-gcc Node.js,es5.1 prod no-opt no-gcc Chrome,es5.1 prod no-opt no-gcc Firefox,es5.1 prod no-opt no-gcc Node.js,es5.1 prod no-opt yes-gcc Chrome,es5.1 prod no-opt yes-gcc Firefox,es5.1 prod no-opt yes-gcc Node.js,es5.1 prod yes-opt no-gcc Chrome,es5.1 prod yes-opt no-gcc Firefox,es5.1 prod yes-opt no-gcc Node.js,es5.1 prod yes-opt yes-gcc Chrome,es5.1 prod yes-opt yes-gcc Firefox,es5.1 prod yes-opt yes-gcc Node.js
brainfuck,3.86,7.69,3.46,9.27,17.79,8.92,6.08,7.08,5.73,6.65,15.21,6.31,6.24,11.17,5.99,3.80,4.93,3.41,3.42,4.22,3.26
queens,14.06,24.95,18.30,13.72,33.58,14.10,3.94,16.42,4.38,12.63,31.42,13.54,11.36,26.33,11.17,3.76,16.87,3.92,3.78,15.39,3.94
sha512,11.08,159.16,10.27,91.23,102.92,87.97,16.59,17.77,15.64,74.94,99.72,69.34,81.23,87.01,75.85,11.29,15.68,10.02,11.06,11.44,10.23
sha512Int,4.83,8.45,4.14,19.98,13.16,18.88,9.36,10.72,8.56,12.15,11.80,11.48,10.47,9.73,10.00,4.54,3.50,4.01,4.59,3.30,4.04
